Search for flavour-changing neutral current top-quark decays $t\to qZ$ in proton-proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

A search for flavour-changing neutral-current processes in top-quark decays is presented. Data collected with the ATLAS detector from proton-proton collisions at the Large Hadron Collider at a centre-of-mass energy of $\sqrt{s}=13$ TeV, corresponding to an integrated luminosity of 36.1 fb$^{-1}$, are analysed. The search is performed using top-quark pair events, with one top quark decaying through the $t\rightarrow qZ$ $(q = u, c)$ flavour-changing neutral-current channel, and the other through the dominant Standard Model mode $t\rightarrow bW$. Only $Z$ boson decays into charged leptons and leptonic $W$ boson decays are considered as signal. Consequently, the final-state topology is characterized by the presence of three isolated charged leptons (electrons or muons) and at least two jets, one of the jets originating from a $b$-quark, and missing transverse momentum from the undetected neutrino. The data are consistent with Standard Model background contributions, and at 95% confidence level the search sets observed (expected) upper limits of $1.7\times10^{-4}$ ($2.4\times10^{-4}$) on the $t\to uZ$ branching ratio and $2.4\times10^{-4}$ ($3.2\times10^{-4}$) on the $t\to cZ$ branching ratio, constituting the most stringent limits to date.

==> Metadata.txt <==
Search for flavour-changing neutral current top-quark decays $t\to qZ$ in proton--proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

A search for flavour-changing neutral-current processes in top-quark
decays is presented.  Data collected with the ATLAS detector from proton--proton collisions at
the Large Hadron Collider at a centre-of-mass energy of $\sqrt{s}=13$ TeV,
corresponding to an integrated luminosity of 36.1 fb$^{-1}$, are
analysed.  The search is performed using top-quark pair
events, with one top quark decaying through the $t\rightarrow qZ$ $(q
= u, c)$ flavour-changing neutral-current channel, and the other
through the dominant Standard Model mode $t\rightarrow bW$.  Only
$Z$ boson decays into charged leptons and leptonic $W$ boson
decays are considered as signal.  Consequently, the final-state
topology is characterized by the presence of three isolated charged
leptons (electrons or muons), at least two jets, one of the jets originating from a
$b$-quark, and missing transverse momentum from the undetected neutrino.
The data are consistent with Standard Model background
contributions, and at 95% confidence level the search sets observed (expected) upper limits
of $1.7\times10^{-4}$ ($2.4\times10^{-4}$) on the $t\to uZ$ branching ratio
and $2.4\times10^{-4}$ ($3.2\times10^{-4}$) on the $t\to cZ$ branching ratio,
constituting the most stringent limits to date.

42 pages in total, author list starting page 26, 4 figures, 11 tables, submitted to JHEP.
All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2017-06

CERN-EP-2018-018

